Artificial Neural Network-Based Voltage Control of DC/DC Converter for DC Microgrid Applications

The rapid growth of renewable energy technology enables the concept of microgrid (MG) to be widely accepted in the power systems. Due to the advantages of the DC distribution system such as easy integration of energy storage and less system loss, DC MG attracts significant attention nowadays. The linear controller such as PI or PID is matured and extensively used by the power electronics industry, but their performance is not optimal as system parameters are changed. In this study, an artificial neural network (ANN) based voltage control strategy is proposed for the DC-DC boost converter. In this paper, the model predictive control (MPC) is used as an expert, which provides the data to train the proposed ANN. As ANN is tuned finely, then it is utilized directly to control the step-up DC converter. The main advantage of the ANN is that the neural network system identification decreases the inaccuracy of the system model even with inaccurate parameters and has less computational burden compared to MPC due to its parallel structure. To validate the performance of the proposed ANN, extensive MATLAB/Simulink simulations are carried out. The simulation results show that the ANN-based control strategy has better performance under different loading conditions comparison to the PI controller. The accuracy of the trained ANN model is about 97%, which makes it suitable to be used for DC microgrid applications.

==> Figures1/boostCircuit.tikz <==
\documentclass[border=0.2cm]{standalone}
\usepackage[americanvoltages,fulldiodes]{circuitikz}
\usepackage{circuitikz}
% Required packages
\usepackage{tikz}
\usetikzlibrary{shapes,positioning}
 
\begin{document}
\begin{circuitikz}[european]
% Scale components
\ctikzset{
    resistors/scale=0.7,
    capacitors/scale=0.7,
    diodes/scale=0.7,
}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%coordinate(II)
 \draw
    (0,0)
    to[L, l=$L$,i=$i_l$] ++(3,0) 
    to[R, l=$R$,] ++(1.5,0) coordinate(II)
    to[short,*-] ++(0,0) coordinate(qq)
    to[full diode,i_=,l=$D$,fill] ++(2,0) coordinate(cc)
    to[short,*-*] ++(1.5,0) coordinate (load+);
    
\draw (qq) to ++ (0,-0.4) node[nigfete,below,anchor=D]{$S$} coordinate(mos);
\draw (cc) to[capacitor,v_= $V_c$,l=$C_f$,fill] ++(0,-2.5);

\draw (0,-2.5) to[short,*-*] ++(4.5,0) to[short,-*] ++(2,0) to[short,-*] ++(1.5,0) coordinate(load-) ;

\draw (4.5,-1.5) to[short,-] ++(0,-1);

\draw ($(II)+(-2,0)$) to[short,-*] (0,0)
to[american voltage source, l=$V_{in}$] ++(0,-2.5) coordinate(volt);

%\node[] at (0,-1.25) {$V_{pv}$};
%\node[below] at (0,0)    {\small $+$};
%\node[above] at (0,-2.5) {\small $-$};

\node[] at ($(load+)+(0,-1.25)$) {$V_{dc}$};
\draw (load+) to[L, l=$Load$, c='r'] ++(0,-2.5);
%\node[below] at (load+) {\small $+$};
%\node[above] at (load-) {\small $-$};
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
\end{circuitikz}


\end{document}
